SAP: Corrective Machine Unlearning with Scaled Activation Projection for Label Noise Robustness

Label corruption, where training samples are mislabeled due to non-expert annotation or adversarial attacks, significantly degrades model performance. Acquiring large, perfectly labeled datasets is costly, and retraining models from scratch is computationally expensive. To address this, we introduce Scaled Activation Projection (SAP), a novel SVD (Singular Value Decomposition)-based corrective machine unlearning algorithm. SAP mitigates label noise by identifying a small subset of trusted samples using cross-entropy loss and projecting model weights onto a clean activation space estimated using SVD on these trusted samples. This process suppresses the noise introduced in activations due to the mislabeled samples. In our experiments, we demonstrate SAP's effectiveness on synthetic noise with different settings and real-world label noise. SAP applied to the CIFAR dataset with 25% synthetic corruption show upto 6% generalization improvements. Additionally, SAP can improve the generalization over noise robust training approaches on CIFAR dataset by ~3.2% on average. Further, we observe generalization improvements of 2.31% for a Vision Transformer model trained on naturally corrupted Clothing1M.

==> content/images/alpha_all.csv <==
19.31666667	12.37356187	37.17666667	5.334457173	1.766666667	0.790274214	7.38	1.412373888
68.26333333	1.983943884	81.62333333	1.228671369	28.14666667	3.320306211	48.98333333	1.475273986
82.86	0.2771281292	86.96666667	0.1436430762	53.96333333	0.3023794526	61.92333333	0.3008875759
83.38333333	0.4650089605	85.49333333	0.1607275127	56.85333333	0.3530344648	61.1	0.1992485885
80.85	0.505074252	83.26333333	1.995002089	55.19666667	0.5132575702	59.11666667	0.2919474839

==> content/images/sample_size_all.csv <==
75.37666667	1.161737205	85.62666667	0.1662327685	30.53	0.7562407024	38.38333333	1.04892008
82.34666667	0.4079624166	86.61666667	0.1908751774	48.94	0.6850547423	57.42333333	0.9187672901
83.64	0.5647123161	86.12333333	0.09291573243	56.20333333	0.2602562839	61.31333333	0.2311565126
83.38333333	0.4650089605	86.96666667	0.1436430762	56.81333333	0.3685557398	61.42	0.4622769733
82.59666667	0.4532475409	84.88666667	0.2218858565	55.85333333	0.5493025881	60.59666667	0.2804163571
